Probabilistic Program Verification via Inductive Synthesis of Inductive Invariants

Essential tasks for the verification of probabilistic programs include bounding expected outcomes and proving termination in finite expected runtime. We contribute a simple yet effective inductive synthesis approach for proving such quantitative reachability properties by generating inductive invariants on source-code level. Our implementation shows promise: It finds invariants for (in)finite-state programs, can beat state-of-the-art probabilistic model checkers, and is competitive with modern tools dedicated to invariant synthesis and expected runtime reasoning.

==> brp_family_invariant.txt <==
[ (failed +-1.0*MINFAILED < 0.0 & sent +-1.0*MAXSENT < 0.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & failed +-1.0*MINFAILED < 0.0 & sent +-1.0*MAXSENT < 0.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & -1.0*MINFAILED < 0.0 & sent +-1.0*MAXSENT < -1.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & failed +-1.0*MINFAILED < -1.0 & sent +-1.0*MAXSENT < 0.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & 13067990199/5280132671650*failed <= 5278689867/211205306866000 )] * (-19/3820000040*sent +19/3820000040*MAXSENT +19500001/1910000020) + 

[ (failed +-1.0*MINFAILED < 0.0 & sent +-1.0*MAXSENT < 0.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & failed +-1.0*MINFAILED < 0.0 & sent +-1.0*MAXSENT < 0.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & -1.0*MINFAILED < 0.0 & sent +-1.0*MAXSENT < -1.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & failed +-1.0*MINFAILED < -1.0 & sent +-1.0*MAXSENT < 0.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & -13067990199/5280132671650*failed < -5278689867/211205306866000 )] * (-19/3820000040*sent +9405/191000002*failed +19/3820000040*MAXSENT +68941/6785080) + 

[ (failed +-1.0*MINFAILED < 0.0 & sent +-1.0*MAXSENT < 0.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & failed +-1.0*MINFAILED < 0.0 & sent +-1.0*MAXSENT < 0.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & -1.0*MINFAILED < 0.0 & sent +-1.0*MAXSENT < -1.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & failed +-1.0*MINFAILED <= -1.0 & -1.0*failed +MINFAILED <= 1.0 & -1.0*failed +MINFAILED <= 1.0 & -39581/633615920598000*sent +263999802/105602653433*failed +39581/633615920598000*MAXSENT <= 3167997663581/316807960299000 )] * (1000033/400000000*failed) + 

[ (failed +-1.0*MINFAILED < 0.0 & sent +-1.0*MAXSENT < 0.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & failed +-1.0*MINFAILED < 0.0 & sent +-1.0*MAXSENT < 0.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & -1.0*MINFAILED < 0.0 & sent +-1.0*MAXSENT < -1.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & failed +-1.0*MINFAILED <= -1.0 & -1.0*failed +MINFAILED <= 1.0 & -1.0*failed +MINFAILED <= 1.0 & 39581/633615920598000*sent +-263999802/105602653433*failed +-39581/633615920598000*MAXSENT < -3167997663581/316807960299000 )] * (-19/3820000040*sent +470250/95500001*failed +19/3820000040*MAXSENT +1569983/3820000040) + 

[ (failed +-1.0*MINFAILED < 0.0 & sent +-1.0*MAXSENT < 0.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & failed +-1.0*MINFAILED < 0.0 & sent +-1.0*MAXSENT < 0.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & -1.0*MINFAILED < 0.0 & -1.0*sent +MAXSENT <= 1.0 & failed +-1.0*MINFAILED < -1.0 & sent +-1.0*MAXSENT < 0.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & -1306173/211205306866000*sent +13067990199/5280132671650*failed +1306173/211205306866000*MAXSENT <= 1306173/211205306866000 )] * (1/3000000) + 

[ (failed +-1.0*MINFAILED < 0.0 & sent +-1.0*MAXSENT < 0.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & failed +-1.0*MINFAILED < 0.0 & sent +-1.0*MAXSENT < 0.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & -1.0*MINFAILED < 0.0 & -1.0*sent +MAXSENT <= 1.0 & failed +-1.0*MINFAILED < -1.0 & sent +-1.0*MAXSENT < 0.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & 1306173/211205306866000*sent +-13067990199/5280132671650*failed +-1306173/211205306866000*MAXSENT < -1306173/211205306866000 )] * (-39581/475199643600000*sent +1/30000*failed +39581/475199643600000*MAXSENT +-39581/475199643600000) + 

[ (failed +-1.0*MINFAILED < 0.0 & sent +-1.0*MAXSENT < 0.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & failed +-1.0*MINFAILED < 0.0 & sent +-1.0*MAXSENT < 0.0 & MAXSENT <= 8000000.0 & -1.0*MINFAILED <= -5.0 & -1.0*MINFAILED < 0.0 & -1.0*sent +MAXSENT <= 1.0 & failed +-1.0*MINFAILED <= -1.0 & -1.0*failed +MINFAILED <= 1.0 & -1.0*failed +MINFAILED <= 1.0 & 39581/6336159205980*sent +-263999802/105602653433*failed +-39581/6336159205980*MAXSENT < -79002039701/7920199007475 )] * (1/100) +



 [ (failed +-1.0*MINFAILED <= 0.0 & -1.0*failed +MINFAILED <= 0.0 & -1.0*failed +MINFAILED <= 0.0 ) | (failed +-1.0*MINFAILED <= 0.0 & -1.0*failed +MINFAILED <= 0.0 & -1.0*sent +MAXSENT <= 0.0 ) | (failed +-1.0*MINFAILED <= 0.0 & -1.0*failed +MINFAILED <= 0.0 & -1.0*MAXSENT < -8000000.0 ) | (failed +-1.0*MINFAILED <= 0.0 & -1.0*failed +MINFAILED <= 0.0 & MINFAILED < 5.0 )] * (1.0) +

 [ (-1.0*failed +MINFAILED < 0.0 & -1.0*failed +MINFAILED <= 0.0 ) | (-1.0*failed +MINFAILED < 0.0 & -1.0*sent +MAXSENT <= 0.0 ) | (-1.0*failed +MINFAILED < 0.0 & -1.0*MAXSENT < -8000000.0 ) | (-1.0*failed +MINFAILED < 0.0 & MINFAILED < 5.0 ) | (failed +-1.0*MINFAILED < 0.0 & -1.0*sent +MAXSENT <= 0.0 ) | (failed +-1.0*MINFAILED < 0.0 & -1.0*MAXSENT < -8000000.0 ) | (failed +-1.0*MINFAILED < 0.0 & MINFAILED < 5.0 )] * (0) 


==> brp_invariant_variable_08.txt <==
[ (failed < 10.0 & sent < 8000000.0 & sent <= 1048535.0 )] * (-1/39717325*sent +999/39717325*failed +4/5) + [ (failed < 10.0 & sent < 8000000.0 & -1.0*sent < -1048535.0 )] * (-359320360/3238545061292859*sent +359320360/3241786848141*failed +960699634950833/1079515020430953) 




"[not (guard)]*post"-part:

+ [ (failed <= 10.0 & -1.0*failed <= -10.0 & -1.0*failed <= -10.0 ) | (failed <= 10.0 & -1.0*failed <= -10.0 & -1.0*sent <= -8000000.0 )] * (1.0) + [ (-1.0*failed < -10.0 & -1.0*failed <= -10.0 ) | (-1.0*failed < -10.0 & -1.0*sent <= -8000000.0 ) | (failed < 10.0 & -1.0*sent <= -8000000.0 )] * (0) 

==> plotdata/qcomp/generalpurpose.csv <==
n;epmc;epmcscaled;epmcshifted;mcsta;mcstascaled;mcstashifted;Storm;Stormscaled;Stormshifted;PRISM;PRISMscaled;PRISMshifted
1;11.910166263580322;11.910166263580322;11.910166263580322;4.567808389663696;4.567808389663696;4.567808389663696;0.0883939266204834;0.5327435225609216;1.0;0.7617521286010742;0.8482534576280713;1.0
2;14.33588695526123;14.33588695526123;14.33588695526123;5.244018793106079;5.244018793106079;5.244018793106079;0.13316583633422852;0.5494772941026793;1.0;0.8306803703308105;0.8896191256426462;1.0
3;16.270522832870483;16.270522832870483;16.270522832870483;5.311314821243286;5.311314821243286;5.311314821243286;1.7954189777374268;1.7954189777374268;1.7954189777374268;1.269975185394287;1.269975185394287;1.269975185394287
4;20.442108392715454;20.442108392715454;20.442108392715454;6.251254081726074;6.251254081726074;6.251254081726074;2.17862606048584;2.17862606048584;2.17862606048584;7.03788948059082;7.03788948059082;7.03788948059082
5;25.600706815719604;25.600706815719604;25.600706815719604;8.06284785270691;8.06284785270691;8.06284785270691;4.061215162277222;4.061215162277222;4.061215162277222;8.854563474655151;8.854563474655151;8.854563474655151
6;40.26588702201843;40.26588702201843;40.26588702201843;8.275316715240479;8.275316715240479;8.275316715240479;4.778970956802368;4.778970956802368;4.778970956802368;9.709811925888062;9.709811925888062;9.709811925888062
7;42.275139808654785;42.275139808654785;42.275139808654785;9.317243576049805;9.317243576049805;9.317243576049805;5.521105527877808;5.521105527877808;5.521105527877808;14.190022945404053;14.190022945404053;14.190022945404053
8;43.53301215171814;43.53301215171814;43.53301215171814;10.244123458862305;10.244123458862305;10.244123458862305;7.567833185195923;7.567833185195923;7.567833185195923;14.319052934646606;14.319052934646606;14.319052934646606
9;57.495362758636475;57.495362758636475;57.495362758636475;12.511339902877808;12.511339902877808;12.511339902877808;11.753083944320679;11.753083944320679;11.753083944320679;14.458322286605835;14.458322286605835;14.458322286605835
10;61.54427456855774;61.54427456855774;61.54427456855774;12.88284158706665;12.88284158706665;12.88284158706665;11.77563190460205;11.77563190460205;11.77563190460205;17.791215658187866;17.791215658187866;17.791215658187866
11;75.04337000846863;75.04337000846863;75.04337000846863;13.734299421310425;13.734299421310425;13.734299421310425;17.189531564712524;17.189531564712524;17.189531564712524;20.800581216812134;20.800581216812134;20.800581216812134
12;103.082763671875;103.082763671875;103.082763671875;16.67981743812561;16.67981743812561;16.67981743812561;17.294655323028564;17.294655323028564;17.294655323028564;21.360677480697632;21.360677480697632;21.360677480697632
13;132.66930437088013;132.66930437088013;132.66930437088013;16.894407272338867;16.894407272338867;16.894407272338867;19.02631950378418;19.02631950378418;19.02631950378418;26.25403332710266;26.25403332710266;26.25403332710266
14;133.04182124137878;133.04182124137878;133.04182124137878;25.652585983276367;25.652585983276367;25.652585983276367;19.567872762680054;19.567872762680054;19.567872762680054;27.75383162498474;27.75383162498474;27.75383162498474
15;172.08677077293396;172.08677077293396;172.08677077293396;27.455461978912354;27.455461978912354;27.455461978912354;21.629353523254395;21.629353523254395;21.629353523254395;43.31485939025879;43.31485939025879;43.31485939025879
16;179.00202655792236;179.00202655792236;179.00202655792236;38.102242946624756;38.102242946624756;38.102242946624756;21.893832445144653;21.893832445144653;21.893832445144653;48.51025199890137;48.51025199890137;48.51025199890137
17;183.42480778694153;183.42480778694153;183.42480778694153;50.909533977508545;50.909533977508545;50.909533977508545;24.556944131851196;24.556944131851196;24.556944131851196;52.676025390625;52.676025390625;52.676025390625
18;200.37670803070068;200.37670803070068;200.37670803070068;77.97724723815918;77.97724723815918;77.97724723815918;26.792669773101807;26.792669773101807;26.792669773101807;54.359703540802;54.359703540802;54.359703540802
19;289.1763024330139;289.1763024330139;289.1763024330139;80.36308264732361;80.36308264732361;80.36308264732361;30.57390785217285;30.57390785217285;30.57390785217285;60.91192698478699;60.91192698478699;60.91192698478699
20;298.73945784568787;298.73945784568787;298.73945784568787;81.12005996704102;81.12005996704102;81.12005996704102;34.54940748214722;34.54940748214722;34.54940748214722;61.154335737228394;61.154335737228394;61.154335737228394
21;311.2848973274231;311.2848973274231;311.2848973274231;84.47962236404419;84.47962236404419;84.47962236404419;38.651161193847656;38.651161193847656;38.651161193847656;66.17255306243896;66.17255306243896;66.17255306243896
22;323.7936782836914;323.7936782836914;323.7936782836914;93.87173223495483;93.87173223495483;93.87173223495483;48.3256893157959;48.3256893157959;48.3256893157959;66.70386981964111;66.70386981964111;66.70386981964111
23;348.8380620479584;348.8380620479584;348.8380620479584;183.082848072052;183.082848072052;183.082848072052;68.2445957660675;68.2445957660675;68.2445957660675;89.09796380996704;89.09796380996704;89.09796380996704
24;432.75370717048645;432.75370717048645;432.75370717048645;197.81215000152588;197.81215000152588;197.81215000152588;69.89752554893494;69.89752554893494;69.89752554893494;90.63300466537476;90.63300466537476;90.63300466537476
25;461.7786657810211;461.7786657810211;461.7786657810211;205.7045865058899;205.7045865058899;205.7045865058899;92.16476583480835;92.16476583480835;92.16476583480835;95.42775082588196;95.42775082588196;95.42775082588196
26;689.3457942008972;689.3457942008972;689.3457942008972;236.95467925071716;236.95467925071716;236.95467925071716;104.54675078392029;104.54675078392029;104.54675078392029;95.43125915527344;95.43125915527344;95.43125915527344
27;1094.9481530189514;1094.9481530189514;1094.9481530189514;264.1360692977905;264.1360692977905;264.1360692977905;137.3053798675537;137.3053798675537;137.3053798675537;110.62034320831299;110.62034320831299;110.62034320831299
28;1646.5797555446625;1646.5797555446625;1646.5797555446625;338.2146723270416;338.2146723270416;338.2146723270416;137.98633193969727;137.98633193969727;137.98633193969727;184.30980277061462;184.30980277061462;184.30980277061462
29;;;;435.0942893028259;435.0942893028259;435.0942893028259;155.2736074924469;155.2736074924469;155.2736074924469;188.62945532798767;188.62945532798767;188.62945532798767
30;;;;1433.3484568595886;1433.3484568595886;1433.3484568595886;206.9037115573883;206.9037115573883;206.9037115573883;195.3612561225891;195.3612561225891;195.3612561225891
31;;;;1641.7668194770813;1641.7668194770813;1641.7668194770813;223.8129699230194;223.8129699230194;223.8129699230194;327.67671394348145;327.67671394348145;327.67671394348145
32;;;;;;;260.83682894706726;260.83682894706726;260.83682894706726;462.9267404079437;462.9267404079437;462.9267404079437
33;;;;;;;301.3887665271759;301.3887665271759;301.3887665271759;512.9215085506439;512.9215085506439;512.9215085506439
34;;;;;;;301.95597672462463;301.95597672462463;301.95597672462463;542.3676307201385;542.3676307201385;542.3676307201385
35;;;;;;;593.8519849777222;593.8519849777222;593.8519849777222;566.5463008880615;566.5463008880615;566.5463008880615
36;;;;;;;1050.6464092731476;1050.6464092731476;1050.6464092731476;580.2517786026001;580.2517786026001;580.2517786026001
37;;;;;;;1157.0423121452332;1157.0423121452332;1157.0423121452332;990.5723164081573;990.5723164081573;990.5723164081573
38;;;;;;;;;;1097.671992778778;1097.671992778778;1097.671992778778
39;;;;;;;;;;1431.4919621944427;1431.4919621944427;1431.4919621944427
40;;;;;;;;;;;;
41;;;;;;;;;;;;
42;;;;;;;;;;;;
43;;;;;;;;;;;;


==> plotdata/qcomp/scatterStorm.csv <==
id;Type;Storm;Stormshifted;other;othershifted
bluetooth.1.time;dtmc;4000;4000;13.64305830001831;13.64305830001831
coupon.9-4-5.collect_all_bounded;dtmc;340.547837972641;340.547837972641;65.62615275382996;65.62615275382996
coupon.9-4-5.exp_draws;dtmc;215.2641041278839;215.2641041278839;14.829905271530151;14.829905271530151
coupon.15-4-5.collect_all_bounded;dtmc;4000;4000;4000;4000
coupon.15-4-5.exp_draws;dtmc;4000;4000;34.22172808647156;34.22172808647156
crowds.5-20.positive;dtmc;17.294655323028564;17.294655323028564;7.03788948059082;7.03788948059082
crowds.6-20.positive;dtmc;137.98633193969727;137.98633193969727;27.75383162498474;27.75383162498474
egl.10-2.messagesB;dtmc;1157.0423121452332;1157.0423121452332;90.63300466537476;90.63300466537476
egl.10-2.unfairA;dtmc;1050.6464092731476;1050.6464092731476;54.359703540802;54.359703540802
egl.10-8.messagesB;dtmc;4000;4000;1248.8591628074646;1248.8591628074646
egl.10-8.unfairA;dtmc;4000;4000;512.9215085506439;512.9215085506439
haddad-monmege.100-0.7.exp_steps;dtmc;16000;16000;4000;4000
haddad-monmege.100-0.7.target;dtmc;16000;16000;4000;4000
herman.15.steps;dtmc;25.86952495574951;25.86952495574951;8.827005386352539;8.827005386352539
nand.40-4.reliable;dtmc;21.893832445144653;21.893832445144653;13.734299421310425;13.734299421310425
nand.60-4.reliable;dtmc;104.54675078392029;104.54675078392029;50.909533977508545;50.909533977508545
oscillators.8-10-0.1-1-0.1-1.0.power_consumption;dtmc;301.3887665271759;301.3887665271759;61.154335737228394;61.154335737228394
oscillators.8-10-0.1-1-0.1-1.0.time_to_synch;dtmc;301.95597672462463;301.95597672462463;60.91192698478699;60.91192698478699
cluster.128-2000-20.premium_steady;ctmc;16000;16000;24.85216784477234;24.85216784477234
cluster.128-2000-20.qos1;ctmc;155.2736074924469;155.2736074924469;179.00202655792236;179.00202655792236
cluster.64-2000-20.below_min;ctmc;310.5510263442993;310.5510263442993;96.49344801902771;96.49344801902771
embedded.8-12.actuators;ctmc;0.13316583633422852;1;0.7617521286010742;1
embedded.8-12.up_time;ctmc;0.0883939266204834;1;0.8306803703308105;1
fms.8.productivity;ctmc;145.43996834754944;145.43996834754944;490.5616137981415;490.5616137981415
kanban.5.throughput;ctmc;16000;16000;326.4671506881714;326.4671506881714
majority.2100.change_state;ctmc;34.54940748214722;34.54940748214722;43.53301215171814;43.53301215171814
mapk_cascade.4-30.activated_time;ctmc;4.061215162277222;4.061215162277222;9.317243576049805;9.317243576049805
mapk_cascade.4-30.reactions;ctmc;192.48780751228333;192.48780751228333;253.65495538711548;253.65495538711548
philosophers.16-1.MaxPrReachDeadlockTB;ctmc;79.99477434158325;79.99477434158325;167.87158274650574;167.87158274650574
philosophers.16-1.MaxPrReachDeadlock;ctmc;57.59688758850098;57.59688758850098;2.1909711360931396;2.1909711360931396
philosophers.16-1.MinExpTimeDeadlock;ctmc;64.14327955245972;64.14327955245972;39.199995279312134;39.199995279312134
philosophers.20-1.MaxPrReachDeadlockTB;ctmc;4000;4000;4000;4000
philosophers.20-1.MaxPrReachDeadlock;ctmc;4000;4000;2.594163656234741;2.594163656234741
philosophers.20-1.MinExpTimeDeadlock;ctmc;4000;4000;201.68887376785278;201.68887376785278
polling.18-16.s1_before_s2;ctmc;206.9037115573883;206.9037115573883;435.0942893028259;435.0942893028259
speed-ind.2100.change_state;ctmc;137.3053798675537;137.3053798675537;172.08677077293396;172.08677077293396
beb.4-8-7.LineSeized;mdp;171.13774251937866;171.13774251937866;86.12228775024414;86.12228775024414
beb.5-16-15.LineSeized;mdp;4000;4000;4000;4000
consensus.4-4.disagree;mdp;1.7954189777374268;1.7954189777374268;5.311314821243286;5.311314821243286
consensus.4-4.steps_min;mdp;2.17862606048584;2.17862606048584;4.567808389663696;4.567808389663696
consensus.6-2.disagree;mdp;38.651161193847656;38.651161193847656;81.12005996704102;81.12005996704102
consensus.6-2.steps_min;mdp;48.3256893157959;48.3256893157959;84.47962236404419;84.47962236404419
csma.3-4.all_before_max;mdp;19.02631950378418;19.02631950378418;10.244123458862305;10.244123458862305
csma.3-4.time_max;mdp;19.567872762680054;19.567872762680054;12.88284158706665;12.88284158706665
csma.4-2.all_before_max;mdp;11.753083944320679;11.753083944320679;6.251254081726074;6.251254081726074
csma.4-2.time_max;mdp;11.77563190460205;11.77563190460205;8.06284785270691;8.06284785270691
eajs.5-250-11.ExpUtil;mdp;69.89752554893494;69.89752554893494;21.360677480697632;21.360677480697632
eajs.6-300-13.ExpUtil;mdp;223.8129699230194;223.8129699230194;66.17255306243896;66.17255306243896
echoring.100.MaxOffline1;mdp;92.81460666656494;92.81460666656494;18.486752033233643;18.486752033233643
elevators.b-11-9.goal;mdp;10.26529574394226;10.26529574394226;0.4698023796081543;1
exploding-blocksworld.10.goal;mdp;4000;4000;39.900094985961914;39.900094985961914
firewire.false-36-800.deadline;mdp;59.17847490310669;59.17847490310669;36.93823266029358;36.93823266029358
pacman.100.crash;mdp;593.8519849777222;593.8519849777222;205.7045865058899;205.7045865058899
pacman.60.crash;mdp;260.83682894706726;260.83682894706726;93.87173223495483;93.87173223495483
pnueli-zuck.5.live;mdp;7.567833185195923;7.567833185195923;0.9357476234436035;1
pnueli-zuck.10.live;mdp;4000;4000;1.4969139099121094;1.4969139099121094
rabin.10.live;mdp;4000;4000;0.9712338447570801;1
rectangle-tireworld.11.goal;mdp;22.284311771392822;22.284311771392822;3.7575950622558594;3.7575950622558594
resource-gathering.1300-100-100.expgold;mdp;64.09440231323242;64.09440231323242;36.3676540851593;36.3676540851593
resource-gathering.1300-100-100.expsteps;mdp;30.57390785217285;30.57390785217285;52.676025390625;52.676025390625
resource-gathering.1300-100-100.prgoldgem;mdp;95.92200016975403;95.92200016975403;45.16624331474304;45.16624331474304
tireworld.45.goal;mdp;4000;4000;0.14023256301879883;1
triangle-tireworld.441.goal;mdp;4000;4000;0.34726953506469727;1
wlan.4-0.sent;mdp;4.778970956802368;4.778970956802368;8.275316715240479;8.275316715240479
wlan.4-0.cost_min;mdp;5.521105527877808;5.521105527877808;20.800581216812134;20.800581216812134
wlan.5-0.sent;mdp;17.189531564712524;17.189531564712524;26.25403332710266;26.25403332710266
wlan.5-0.cost_min;mdp;21.629353523254395;21.629353523254395;95.43125915527344;95.43125915527344
wlan.6-0.sent;mdp;68.2445957660675;68.2445957660675;95.42775082588196;95.42775082588196
wlan.6-0.cost_min;mdp;92.16476583480835;92.16476583480835;542.3676307201385;542.3676307201385
zenotravel.4-2-2.goal;mdp;26.47141933441162;26.47141933441162;0.882997989654541;1
zeroconf.1000-8-false.correct_max;mdp;26.792669773101807;26.792669773101807;12.511339902877808;12.511339902877808
zeroconf.1000-8-false.correct_min;mdp;24.556944131851196;24.556944131851196;3.420172691345215;3.420172691345215
bitcoin-attack.20-6.P_MWinMax;ma;4000;4000;1.0061850547790527;1.0061850547790527
cabinets.3-2-true.Unavailability;ma;98.36105275154114;98.36105275154114;1027.4438092708588;1027.4438092708588
cabinets.3-2-true.Unreliability;ma;48.98128080368042;48.98128080368042;72.57118010520935;72.57118010520935
dpm.4-8-5.PmaxQueuesFullBound;ma;4000;4000;295.3775613307953;295.3775613307953
dpm.6-6-5.PminQueue1Full;ma;64.26656556129456;64.26656556129456;44.57836890220642;44.57836890220642
ftpp.2-2-true.Unavailability;ma;4000;4000;46.17239046096802;46.17239046096802
ftwc.8-5.TimeMax;ma;16000;16000;4000;4000
ftwc.8-5.TimeMin;ma;16000;16000;4000;4000
hecs.false-1-1.Unreliability;ma;0.09055280685424805;1;5.080466985702515;5.080466985702515
hecs.false-2-2.Unreliability;ma;3.0667507648468018;3.0667507648468018;131.6079182624817;131.6079182624817
hecs.false-3-2.Unreliability;ma;4000;4000;4000;4000
readers-writers.40.exp_time_many_requests;ma;28.87450337409973;28.87450337409973;28.42439103126526;28.42439103126526
readers-writers.40.prtb_many_requests;ma;4000;4000;279.919570684433;279.919570684433
sms.3-true.Unreliability;ma;0.05976605415344238;1;1.1229517459869385;1.1229517459869385
sms.3-true.Unavailability;ma;21.529366731643677;21.529366731643677;185.990825176239;185.990825176239
stream.1000.exp_buffertime;ma;12.202420473098755;12.202420473098755;214.7545871734619;214.7545871734619
stream.1000.pr_underrun;ma;36.81274914741516;36.81274914741516;2.5223398208618164;2.5223398208618164
stream.1000.pr_underrun_tb;ma;11.31737232208252;11.31737232208252;33.691059827804565;33.691059827804565
vgs.5-10000.MaxPrReachFailedTB;ma;0.18384003639221191;1;4000;4000
vgs.5-10000.MinExpTimeFailed;ma;0.17867827415466309;1;4000;4000
firewire-pta.30-5000.eventually;pta;776.417103767395;776.417103767395;0.8681981563568115;1
wlan-large.2.E_or;pta;53.85390520095825;53.85390520095825;72.10219669342041;72.10219669342041
wlan-large.2.P_max;pta;46.141990423202515;46.141990423202515;7.958773136138916;7.958773136138916
zeroconf-pta.200.incorrect;pta;0.6379284858703613;1;0.7886722087860107;1


==> plotdata/qcomp/scatterspecificStorm.csv <==
id;Type;Storm;Stormshifted;other;othershifted
bluetooth.1.time;dtmc;10.97769284248352;10.97769284248352;12.9180269241333;12.9180269241333
coupon.9-4-5.collect_all_bounded;dtmc;5.710908651351929;5.710908651351929;53.749592304229736;53.749592304229736
coupon.9-4-5.exp_draws;dtmc;5.757238149642944;5.757238149642944;12.936638355255127;12.936638355255127
coupon.15-4-5.collect_all_bounded;dtmc;528.129182100296;528.129182100296;4000;4000
coupon.15-4-5.exp_draws;dtmc;503.39118218421936;503.39118218421936;27.804819583892822;27.804819583892822
crowds.5-20.positive;dtmc;4.0573272705078125;4.0573272705078125;7.184124946594238;7.184124946594238
crowds.6-20.positive;dtmc;4.527973651885986;4.527973651885986;12.383137702941895;12.383137702941895
egl.10-2.messagesB;dtmc;4.082720756530762;4.082720756530762;2.3378500938415527;2.3378500938415527
egl.10-2.unfairA;dtmc;3.168475389480591;3.168475389480591;1.7540092468261719;1.7540092468261719
egl.10-8.messagesB;dtmc;19.848753690719604;19.848753690719604;63.52938914299011;63.52938914299011
egl.10-8.unfairA;dtmc;5.086663007736206;5.086663007736206;16.223278999328613;16.223278999328613
haddad-monmege.100-0.7.exp_steps;dtmc;0.05888724327087402;1;1.5639638900756836;1.5639638900756836
haddad-monmege.100-0.7.target;dtmc;0.046663761138916016;1;4.5000996589660645;4.5000996589660645
herman.15.steps;dtmc;6.173891067504883;6.173891067504883;5.5580761432647705;5.5580761432647705
nand.40-4.reliable;dtmc;12.513505220413208;12.513505220413208;6.681747913360596;6.681747913360596
nand.60-4.reliable;dtmc;52.31528091430664;52.31528091430664;28.69999051094055;28.69999051094055
oscillators.8-10-0.1-1-0.1-1.0.power_consumption;dtmc;203.52561330795288;203.52561330795288;61.123602867126465;61.123602867126465
oscillators.8-10-0.1-1-0.1-1.0.time_to_synch;dtmc;207.79298853874207;207.79298853874207;59.90493083000183;59.90493083000183
cluster.128-2000-20.premium_steady;ctmc;17.448866605758667;17.448866605758667;8.389344692230225;8.389344692230225
cluster.128-2000-20.qos1;ctmc;155.2736074924469;155.2736074924469;179.00202655792236;179.00202655792236
cluster.64-2000-20.below_min;ctmc;310.5510263442993;310.5510263442993;51.99366116523743;51.99366116523743
embedded.8-12.actuators;ctmc;0.13316583633422852;1;1.467602252960205;1.467602252960205
embedded.8-12.up_time;ctmc;0.0883939266204834;1;1.4626986980438232;1.4626986980438232
fms.8.productivity;ctmc;145.43996834754944;145.43996834754944;90.62909603118896;90.62909603118896
kanban.5.throughput;ctmc;79.73731422424316;79.73731422424316;30.2342369556427;30.2342369556427
majority.2100.change_state;ctmc;34.54940748214722;34.54940748214722;43.53301215171814;43.53301215171814
mapk_cascade.4-30.activated_time;ctmc;4.061215162277222;4.061215162277222;8.390066146850586;8.390066146850586
mapk_cascade.4-30.reactions;ctmc;192.48780751228333;192.48780751228333;249.735533952713;249.735533952713
philosophers.16-1.MaxPrReachDeadlockTB;ctmc;67.90155529975891;67.90155529975891;167.87158274650574;167.87158274650574
philosophers.16-1.MaxPrReachDeadlock;ctmc;1.945754051208496;1.945754051208496;2.11401104927063;2.11401104927063
philosophers.16-1.MinExpTimeDeadlock;ctmc;43.87912321090698;43.87912321090698;26.063109874725342;26.063109874725342
philosophers.20-1.MaxPrReachDeadlockTB;ctmc;4000;4000;4000;4000
philosophers.20-1.MaxPrReachDeadlock;ctmc;2.5633602142333984;2.5633602142333984;2.5913946628570557;2.5913946628570557
philosophers.20-1.MinExpTimeDeadlock;ctmc;4000;4000;208.1295464038849;208.1295464038849
polling.18-16.s1_before_s2;ctmc;25.985153913497925;25.985153913497925;66.26456189155579;66.26456189155579
speed-ind.2100.change_state;ctmc;137.3053798675537;137.3053798675537;172.08677077293396;172.08677077293396
beb.4-8-7.LineSeized;mdp;43.3958055973053;43.3958055973053;1.6104826927185059;1.6104826927185059
beb.5-16-15.LineSeized;mdp;4000;4000;2.0075604915618896;2.0075604915618896
consensus.4-4.disagree;mdp;1.7954189777374268;1.7954189777374268;4.135899782180786;4.135899782180786
consensus.4-4.steps_min;mdp;2.17862606048584;2.17862606048584;3.703991174697876;3.703991174697876
consensus.6-2.disagree;mdp;6.762653589248657;6.762653589248657;77.70275378227234;77.70275378227234
consensus.6-2.steps_min;mdp;4.624394178390503;4.624394178390503;79.34986710548401;79.34986710548401
csma.3-4.all_before_max;mdp;19.02631950378418;19.02631950378418;8.532838106155396;8.532838106155396
csma.3-4.time_max;mdp;11.99053955078125;11.99053955078125;11.314473867416382;11.314473867416382
csma.4-2.all_before_max;mdp;11.753083944320679;11.753083944320679;5.1791112422943115;5.1791112422943115
csma.4-2.time_max;mdp;8.33057975769043;8.33057975769043;6.939238786697388;6.939238786697388
eajs.5-250-11.ExpUtil;mdp;17.63440752029419;17.63440752029419;21.42789101600647;21.42789101600647
eajs.6-300-13.ExpUtil;mdp;32.34139943122864;32.34139943122864;65.21182346343994;65.21182346343994
echoring.100.MaxOffline1;mdp;92.81460666656494;92.81460666656494;16.670162439346313;16.670162439346313
elevators.b-11-9.goal;mdp;10.26529574394226;10.26529574394226;0.4698023796081543;1
exploding-blocksworld.10.goal;mdp;4000;4000;39.900094985961914;39.900094985961914
firewire.false-36-800.deadline;mdp;59.17847490310669;59.17847490310669;36.638795375823975;36.638795375823975
pacman.100.crash;mdp;83.60940408706665;83.60940408706665;188.96226024627686;188.96226024627686
pacman.60.crash;mdp;31.986701726913452;31.986701726913452;84.18270373344421;84.18270373344421
pnueli-zuck.5.live;mdp;1.2387146949768066;1.2387146949768066;0.9357476234436035;1
pnueli-zuck.10.live;mdp;3.3883490562438965;3.3883490562438965;1.4969139099121094;1.4969139099121094
rabin.10.live;mdp;2.977449655532837;2.977449655532837;0.9712338447570801;1
rectangle-tireworld.11.goal;mdp;22.284311771392822;22.284311771392822;3.7575950622558594;3.7575950622558594
resource-gathering.1300-100-100.expgold;mdp;3.0582704544067383;3.0582704544067383;36.79999136924744;36.79999136924744
resource-gathering.1300-100-100.expsteps;mdp;30.57390785217285;30.57390785217285;52.386215925216675;52.386215925216675
resource-gathering.1300-100-100.prgoldgem;mdp;95.92200016975403;95.92200016975403;23.54868507385254;23.54868507385254
tireworld.45.goal;mdp;4000;4000;0.14023256301879883;1
triangle-tireworld.441.goal;mdp;4000;4000;0.34726953506469727;1
wlan.4-0.sent;mdp;4.778970956802368;4.778970956802368;1.840543270111084;1.840543270111084
wlan.4-0.cost_min;mdp;5.521105527877808;5.521105527877808;20.759082317352295;20.759082317352295
wlan.5-0.sent;mdp;17.189531564712524;17.189531564712524;1.8983652591705322;1.8983652591705322
wlan.5-0.cost_min;mdp;21.629353523254395;21.629353523254395;95.72304034233093;95.72304034233093
wlan.6-0.sent;mdp;68.2445957660675;68.2445957660675;1.9920661449432373;1.9920661449432373
wlan.6-0.cost_min;mdp;92.16476583480835;92.16476583480835;542.114997625351;542.114997625351
zenotravel.4-2-2.goal;mdp;26.47141933441162;26.47141933441162;0.882997989654541;1
zeroconf.1000-8-false.correct_max;mdp;26.792669773101807;26.792669773101807;9.646259546279907;9.646259546279907
zeroconf.1000-8-false.correct_min;mdp;24.556944131851196;24.556944131851196;3.420172691345215;3.420172691345215
bitcoin-attack.20-6.P_MWinMax;ma;4000;4000;0.9382569789886475;1
cabinets.3-2-true.Unavailability;ma;98.36105275154114;98.36105275154114;1159.9665174484253;1159.9665174484253
cabinets.3-2-true.Unreliability;ma;48.98128080368042;48.98128080368042;67.89792394638062;67.89792394638062
dpm.4-8-5.PmaxQueuesFullBound;ma;4000;4000;293.11918687820435;293.11918687820435
dpm.6-6-5.PminQueue1Full;ma;64.26656556129456;64.26656556129456;31.898333072662354;31.898333072662354
ftpp.2-2-true.Unavailability;ma;4000;4000;31.327303647994995;31.327303647994995
ftwc.8-5.TimeMax;ma;99.8376955986023;99.8376955986023;4000;4000
ftwc.8-5.TimeMin;ma;50.82157754898071;50.82157754898071;4000;4000
hecs.false-1-1.Unreliability;ma;0.06169629096984863;1;2.366331100463867;2.366331100463867
hecs.false-2-2.Unreliability;ma;0.09058046340942383;1;117.68726921081543;117.68726921081543
hecs.false-3-2.Unreliability;ma;0.6697204113006592;1;4000;4000
readers-writers.40.exp_time_many_requests;ma;28.87450337409973;28.87450337409973;24.79895782470703;24.79895782470703
readers-writers.40.prtb_many_requests;ma;4000;4000;262.85432982444763;262.85432982444763
sms.3-true.Unreliability;ma;0.05976605415344238;1;0.9910807609558105;1
sms.3-true.Unavailability;ma;21.529366731643677;21.529366731643677;180.8181631565094;180.8181631565094
stream.1000.exp_buffertime;ma;12.202420473098755;12.202420473098755;212.3340299129486;212.3340299129486
stream.1000.pr_underrun;ma;36.81274914741516;36.81274914741516;1.6899878978729248;1.6899878978729248
stream.1000.pr_underrun_tb;ma;11.31737232208252;11.31737232208252;32.029205322265625;32.029205322265625
vgs.5-10000.MaxPrReachFailedTB;ma;0.14636850357055664;1;4000;4000
vgs.5-10000.MinExpTimeFailed;ma;0.15219736099243164;1;4000;4000
firewire-pta.30-5000.eventually;pta;776.417103767395;776.417103767395;0.934746503829956;1
wlan-large.2.E_or;pta;53.85390520095825;53.85390520095825;39.66012096405029;39.66012096405029
wlan-large.2.P_max;pta;46.141990423202515;46.141990423202515;4.245166301727295;4.245166301727295
zeroconf-pta.200.incorrect;pta;0.6379284858703613;1;0.770918607711792;1


==> plotdata/qcomp/specificgeneralpurpose.csv <==
n;epmc;epmcscaled;epmcshifted;mcsta;mcstascaled;mcstashifted;Storm;Stormscaled;Stormshifted;PRISM;PRISMscaled;PRISMshifted
1;11.910166263580322;11.910166263580322;11.910166263580322;3.703991174697876;3.703991174697876;3.703991174697876;0.046663761138916016;0.5176057930797777;1.0;1.2719709873199463;1.2719709873199463;1.2719709873199463
2;14.33588695526123;14.33588695526123;14.33588695526123;4.135899782180786;4.135899782180786;4.135899782180786;0.05888724327087402;0.5219947955597216;1.0;1.4626986980438232;1.4626986980438232;1.4626986980438232
3;16.270522832870483;16.270522832870483;16.270522832870483;4.176970481872559;4.176970481872559;4.176970481872559;0.0883939266204834;0.5327435225609216;1.0;1.467602252960205;1.467602252960205;1.467602252960205
4;20.442108392715454;20.442108392715454;20.442108392715454;5.1791112422943115;5.1791112422943115;5.1791112422943115;0.13316583633422852;0.5494772941026793;1.0;1.5639638900756836;1.5639638900756836;1.5639638900756836
5;25.600706815719604;25.600706815719604;25.600706815719604;6.23961329460144;6.23961329460144;6.23961329460144;1.2387146949768066;1.2387146949768066;1.2387146949768066;1.7540092468261719;1.7540092468261719;1.7540092468261719
6;40.26588702201843;40.26588702201843;40.26588702201843;6.681747913360596;6.681747913360596;6.681747913360596;1.7954189777374268;1.7954189777374268;1.7954189777374268;2.3378500938415527;2.3378500938415527;2.3378500938415527
7;42.275139808654785;42.275139808654785;42.275139808654785;6.939238786697388;6.939238786697388;6.939238786697388;2.17862606048584;2.17862606048584;2.17862606048584;4.5000996589660645;4.5000996589660645;4.5000996589660645
8;43.53301215171814;43.53301215171814;43.53301215171814;8.390066146850586;8.390066146850586;8.390066146850586;2.977449655532837;2.977449655532837;2.977449655532837;7.184124946594238;7.184124946594238;7.184124946594238
9;57.495362758636475;57.495362758636475;57.495362758636475;8.532838106155396;8.532838106155396;8.532838106155396;3.168475389480591;3.168475389480591;3.168475389480591;9.027817964553833;9.027817964553833;9.027817964553833
10;61.54427456855774;61.54427456855774;61.54427456855774;9.646259546279907;9.646259546279907;9.646259546279907;3.3883490562438965;3.3883490562438965;3.3883490562438965;9.695589065551758;9.695589065551758;9.695589065551758
11;75.04337000846863;75.04337000846863;75.04337000846863;11.314473867416382;11.314473867416382;11.314473867416382;4.0573272705078125;4.0573272705078125;4.0573272705078125;10.36508321762085;10.36508321762085;10.36508321762085
12;103.082763671875;103.082763671875;103.082763671875;11.410217761993408;11.410217761993408;11.410217761993408;4.061215162277222;4.061215162277222;4.061215162277222;11.208718299865723;11.208718299865723;11.208718299865723
13;132.66930437088013;132.66930437088013;132.66930437088013;14.053622245788574;14.053622245788574;14.053622245788574;4.082720756530762;4.082720756530762;4.082720756530762;12.383137702941895;12.383137702941895;12.383137702941895
14;133.04182124137878;133.04182124137878;133.04182124137878;21.42789101600647;21.42789101600647;21.42789101600647;4.527973651885986;4.527973651885986;4.527973651885986;14.30118465423584;14.30118465423584;14.30118465423584
15;172.08677077293396;172.08677077293396;172.08677077293396;25.191082000732422;25.191082000732422;25.191082000732422;4.624394178390503;4.624394178390503;4.624394178390503;14.455088138580322;14.455088138580322;14.455088138580322
16;179.00202655792236;179.00202655792236;179.00202655792236;28.69999051094055;28.69999051094055;28.69999051094055;4.778970956802368;4.778970956802368;4.778970956802368;15.467649698257446;15.467649698257446;15.467649698257446
17;183.42480778694153;183.42480778694153;183.42480778694153;36.11403036117554;36.11403036117554;36.11403036117554;5.086663007736206;5.086663007736206;5.086663007736206;16.223278999328613;16.223278999328613;16.223278999328613
18;200.37670803070068;200.37670803070068;200.37670803070068;58.81874489784241;58.81874489784241;58.81874489784241;5.521105527877808;5.521105527877808;5.521105527877808;17.88980793952942;17.88980793952942;17.88980793952942
19;289.1763024330139;289.1763024330139;289.1763024330139;65.21182346343994;65.21182346343994;65.21182346343994;6.762653589248657;6.762653589248657;6.762653589248657;20.759082317352295;20.759082317352295;20.759082317352295
20;298.73945784568787;298.73945784568787;298.73945784568787;77.70275378227234;77.70275378227234;77.70275378227234;8.33057975769043;8.33057975769043;8.33057975769043;21.720802068710327;21.720802068710327;21.720802068710327
21;311.2848973274231;311.2848973274231;311.2848973274231;79.34986710548401;79.34986710548401;79.34986710548401;11.753083944320679;11.753083944320679;11.753083944320679;26.338430404663086;26.338430404663086;26.338430404663086
22;323.7936782836914;323.7936782836914;323.7936782836914;84.18270373344421;84.18270373344421;84.18270373344421;11.99053955078125;11.99053955078125;11.99053955078125;40.88356900215149;40.88356900215149;40.88356900215149
23;348.8380620479584;348.8380620479584;348.8380620479584;180.84846425056458;180.84846425056458;180.84846425056458;12.513505220413208;12.513505220413208;12.513505220413208;43.06910824775696;43.06910824775696;43.06910824775696
24;432.75370717048645;432.75370717048645;432.75370717048645;188.96226024627686;188.96226024627686;188.96226024627686;17.189531564712524;17.189531564712524;17.189531564712524;43.63407516479492;43.63407516479492;43.63407516479492
25;461.7786657810211;461.7786657810211;461.7786657810211;194.46015906333923;194.46015906333923;194.46015906333923;17.63440752029419;17.63440752029419;17.63440752029419;52.386215925216675;52.386215925216675;52.386215925216675
26;689.3457942008972;689.3457942008972;689.3457942008972;227.5842936038971;227.5842936038971;227.5842936038971;19.02631950378418;19.02631950378418;19.02631950378418;59.90493083000183;59.90493083000183;59.90493083000183
27;1094.9481530189514;1094.9481530189514;1094.9481530189514;257.5372829437256;257.5372829437256;257.5372829437256;19.848753690719604;19.848753690719604;19.848753690719604;61.123602867126465;61.123602867126465;61.123602867126465
28;1646.5797555446625;1646.5797555446625;1646.5797555446625;327.4448416233063;327.4448416233063;327.4448416233063;21.629353523254395;21.629353523254395;21.629353523254395;63.52938914299011;63.52938914299011;63.52938914299011
29;;;;386.33122992515564;386.33122992515564;386.33122992515564;24.556944131851196;24.556944131851196;24.556944131851196;66.26456189155579;66.26456189155579;66.26456189155579
30;;;;1411.688887834549;1411.688887834549;1411.688887834549;25.985153913497925;25.985153913497925;25.985153913497925;66.50924897193909;66.50924897193909;66.50924897193909
31;;;;1528.9451360702515;1528.9451360702515;1528.9451360702515;26.792669773101807;26.792669773101807;26.792669773101807;67.670818567276;67.670818567276;67.670818567276
32;;;;;;;30.57390785217285;30.57390785217285;30.57390785217285;95.72304034233093;95.72304034233093;95.72304034233093
33;;;;;;;31.986701726913452;31.986701726913452;31.986701726913452;95.84515357017517;95.84515357017517;95.84515357017517
34;;;;;;;32.34139943122864;32.34139943122864;32.34139943122864;101.29325008392334;101.29325008392334;101.29325008392334
35;;;;;;;34.54940748214722;34.54940748214722;34.54940748214722;110.45036196708679;110.45036196708679;110.45036196708679
36;;;;;;;52.31528091430664;52.31528091430664;52.31528091430664;145.92161297798157;145.92161297798157;145.92161297798157
37;;;;;;;68.2445957660675;68.2445957660675;68.2445957660675;185.9745590686798;185.9745590686798;185.9745590686798
38;;;;;;;83.60940408706665;83.60940408706665;83.60940408706665;194.60747957229614;194.60747957229614;194.60747957229614
39;;;;;;;92.16476583480835;92.16476583480835;92.16476583480835;240.316255569458;240.316255569458;240.316255569458
40;;;;;;;137.3053798675537;137.3053798675537;137.3053798675537;542.114997625351;542.114997625351;542.114997625351
41;;;;;;;155.2736074924469;155.2736074924469;155.2736074924469;633.055624961853;633.055624961853;633.055624961853
42;;;;;;;203.52561330795288;203.52561330795288;203.52561330795288;;;
43;;;;;;;207.79298853874207;207.79298853874207;207.79298853874207;;;


==> plotdata/quantile.csv <==
n;Storm.sparseshifted;Storm.hybridshifted;Storm.ddshifted;Storm.ddbisimshifted;Storm.soundshifted;Storm.exactshifted;Storm.automaticshifted;Storm.bestshifted
1;1.0;1.0;1.0;1.0;1.0;1.0;1.0;1.0
2;1.0;1.0;1.0;1.0;1.0;1.0;1.0;1.0
3;1.0;1.0;1.0;1.0;1.0;1.0;1.0;1.0
4;1.0;1.0;1.0;1.1850764751434326;1.0;1.0;1.0;1.0
5;1.0;1.0;1.0;1.279202938079834;1.0;1.0;1.0;1.0
6;1.0;1.0;1.097365140914917;1.336198091506958;1.0;3.42012357711792;1.0;1.0
7;1.0;1.0;1.1074941158294678;1.4061129093170166;2.0239791870117188;5.16019868850708;1.0;1.0
8;1.2691521644592285;1.0;1.324338674545288;1.5315580368041992;2.3480911254882812;6.511109828948975;1.0;1.0
9;1.7807083129882812;1.0;1.7512309551239014;1.607370376586914;2.983727216720581;8.112189531326294;1.0;1.0
10;2.337294101715088;1.0977377891540527;3.203994035720825;1.6892313957214355;3.204786539077759;8.6361243724823;1.0;1.0
11;2.566624879837036;1.1262364387512207;3.4286324977874756;1.7748074531555176;3.6716814041137695;9.432959079742432;1.0;1.0
12;2.839653491973877;1.128525733947754;3.9393744468688965;1.8558337688446045;5.053356170654297;13.006493330001831;1.0;1.0
13;3.173145294189453;1.2757856845855713;5.338446855545044;1.9198668003082275;5.324092626571655;17.473738193511963;1.0132274627685547;1.0
14;4.915483236312866;1.7683861255645752;6.617528200149536;2.101790428161621;5.692209482192993;18.80352258682251;1.0799660682678223;1.0
15;5.0396459102630615;2.094309091567993;8.110936164855957;2.2560389041900635;6.307947397232056;19.54736566543579;1.1339170932769775;1.0
16;5.734336853027344;2.6025872230529785;14.02809739112854;2.3197927474975586;6.577157258987427;19.795330286026;1.2685129642486572;1.0
17;6.408170461654663;2.603428363800049;16.95122981071472;2.363532066345215;7.3861799240112305;21.04074239730835;1.2905828952789307;1.0799660682678223
18;6.645408391952515;2.749845266342163;17.63184118270874;3.6348042488098145;8.463631629943848;24.64543128013611;1.3261544704437256;1.097365140914917
19;7.79411506652832;3.1955366134643555;18.464855909347534;4.881618499755859;8.498101711273193;25.6359760761261;1.3547706604003906;1.1850764751434326
20;8.435155630111694;3.380758762359619;19.58104372024536;5.211090564727783;10.093101978302002;25.75414800643921;1.7106268405914307;1.2685129642486572
21;10.279123067855835;3.396923303604126;20.594943046569824;5.624356746673584;10.353431701660156;28.424882888793945;1.711564302444458;1.2757856845855713
22;10.554476499557495;3.632560968399048;27.0260009765625;6.67664098739624;10.77701449394226;44.367696046829224;1.7770860195159912;1.3261544704437256
23;10.604829788208008;3.6957504749298096;28.03866958618164;7.494323968887329;10.86867070198059;46.18888854980469;2.142758369445801;1.7106268405914307
24;10.853754043579102;4.036787033081055;39.110999584198;7.71002459526062;10.985466241836548;47.43122386932373;2.289170980453491;1.7770860195159912
25;11.295706987380981;4.377642631530762;57.92409873008728;9.083930253982544;11.237169027328491;52.13200235366821;2.392350673675537;1.8558337688446045
26;11.64090371131897;5.078705310821533;61.35952067375183;10.9117271900177;13.145941972732544;67.28864693641663;2.5488157272338867;2.101790428161621
27;13.05792498588562;6.00953483581543;72.0139148235321;11.93154001235962;13.333320617675781;79.5624041557312;2.554002046585083;2.2560389041900635
28;13.430366277694702;6.020078659057617;72.13820171356201;17.261432886123657;14.269410848617554;95.07083559036255;2.7917191982269287;2.363532066345215
29;14.032481908798218;6.907047510147095;75.40202307701111;17.532767295837402;16.15967345237732;100.30793499946594;2.9815895557403564;2.5488157272338867
30;15.368357181549072;7.138752698898315;89.37623929977417;18.247494220733643;21.200372457504272;115.59984517097473;3.303037166595459;2.554002046585083
31;16.052128791809082;7.470183372497559;97.58238434791565;19.420541286468506;22.471736431121826;120.16372466087341;3.63601016998291;2.9815895557403564
32;17.436808109283447;9.333372592926025;112.6707534790039;21.855400323867798;23.66018772125244;122.54676270484924;3.641782760620117;3.303037166595459
33;19.026172637939453;10.153273820877075;138.21461129188538;24.62019681930542;25.093141078948975;135.21349167823792;3.721503496170044;3.632560968399048
34;22.45725154876709;14.517937421798706;152.86830687522888;27.83351182937622;25.881470441818237;176.7764654159546;4.051056623458862;3.6348042488098145
35;23.122934103012085;15.542675018310547;200.5979769229889;29.527984857559204;25.950708627700806;178.84865283966064;4.958124160766602;3.6957504749298096
36;23.152962923049927;15.907870054244995;232.76353764533997;54.25820851325989;30.599035501480103;213.60334658622742;5.279247283935547;3.9393744468688965
37;23.881216764450073;15.932631254196167;268.6285445690155;58.09989666938782;32.66508936882019;231.92536783218384;5.405144214630127;4.915483236312866
38;23.957362174987793;16.048821210861206;315.7421967983246;99.66123223304749;35.092724561691284;238.62698817253113;5.522111177444458;5.0396459102630615
39;27.332226991653442;18.417579412460327;672.6144523620605;100.66198706626892;35.18882632255554;279.060329914093;5.623473644256592;5.078705310821533
40;28.968610525131226;18.833223819732666;1310.0961854457855;106.5913507938385;35.42457294464111;298.9053268432617;6.8658764362335205;5.522111177444458
41;29.713733196258545;20.385075569152832;;107.11666893959045;35.58619928359985;332.1727783679962;7.646788835525513;5.623473644256592
42;31.23367714881897;23.92830467224121;;118.35385990142822;38.204301595687866;456.629647731781;7.765529155731201;6.307947397232056
43;34.911293506622314;24.649832487106323;;119.81588745117188;38.234509229660034;1588.3872020244598;7.830786943435669;6.617528200149536
44;35.695282220840454;25.79366660118103;;120.09518599510193;38.283790588378906;;9.02104115486145;6.907047510147095
45;35.834715127944946;26.082412481307983;;123.994713306427;46.30408811569214;;10.178358316421509;7.138752698898315
46;36.25723075866699;26.272191047668457;;131.6699640750885;51.62782430648804;;12.04398512840271;7.470183372497559
47;36.599666118621826;29.46366786956787;;131.9202742576599;53.380213499069214;;13.149311780929565;9.02104115486145
48;36.77867865562439;29.94979190826416;;142.25247931480408;58.407973289489746;;13.624966859817505;10.153273820877075
49;38.1890172958374;31.46508026123047;;143.1089916229248;61.5408034324646;;15.938028335571289;11.93154001235962
50;38.67141675949097;44.426899433135986;;149.0152187347412;63.11330246925354;;16.00135350227356;13.006493330001831
51;39.40097260475159;47.03738331794739;;203.99932742118835;66.98335528373718;;16.575186014175415;13.149311780929565
52;45.494377851486206;47.47177839279175;;218.82634496688843;69.64119935035706;;16.97988510131836;14.517937421798706
53;48.4035005569458;48.3193085193634;;312.9086985588074;70.81491422653198;;17.225655555725098;15.907870054244995
54;60.8157753944397;51.860915184020996;;349.02769708633423;73.0476987361908;;18.043044567108154;15.932631254196167
55;63.582303047180176;53.050520181655884;;677.9391040802002;78.76682901382446;;18.600584745407104;17.225655555725098
56;72.48424410820007;53.96256875991821;;771.1343343257904;91.68745589256287;;20.805158853530884;17.532767295837402
57;73.03880143165588;57.709407806396484;;840.4231758117676;109.85428023338318;;24.052387237548828;18.043044567108154
58;78.53426027297974;67.87156510353088;;862.9816715717316;112.22623419761658;;25.02148962020874;18.464855909347534
59;87.36417174339294;87.60150647163391;;980.9054934978485;117.6911506652832;;25.396974563598633;20.385075569152832
60;100.60339307785034;91.02215480804443;;;118.70954632759094;;25.830031156539917;23.881216764450073
61;104.79249501228333;101.57981133460999;;;123.18831992149353;;26.447213172912598;23.957362174987793
62;104.86985230445862;110.20816802978516;;;125.63180208206177;;26.891729831695557;24.649832487106323
63;105.28928017616272;133.23495507240295;;;136.20094513893127;;27.601680517196655;25.830031156539917
64;109.06637716293335;137.4777102470398;;;138.7101080417633;;29.198222637176514;25.881470441818237
65;112.2060604095459;286.06223225593567;;;154.87972402572632;;29.33804941177368;27.601680517196655
66;119.04710507392883;456.25164318084717;;;175.77336406707764;;29.940091133117676;29.198222637176514
67;124.099112033844;999.613959312439;;;195.49105763435364;;30.157055139541626;29.46366786956787
68;130.95324897766113;;;;225.68410277366638;;31.511374950408936;29.527984857559204
69;137.60868406295776;;;;282.7209243774414;;35.363269090652466;30.599035501480103
70;289.7348310947418;;;;291.1282608509064;;36.52218580245972;31.23367714881897
71;310.29147720336914;;;;324.93443417549133;;39.02049469947815;35.363269090652466
72;478.8050067424774;;;;386.2258472442627;;40.512006759643555;36.52218580245972
73;581.0436389446259;;;;485.8051950931549;;50.32892322540283;38.1890172958374
74;;;;;;;73.45507597923279;39.40097260475159
75;;;;;;;78.03282952308655;47.47177839279175
76;;;;;;;79.5384464263916;67.87156510353088
77;;;;;;;110.20962834358215;73.03880143165588
78;;;;;;;112.33196496963501;78.03282952308655
79;;;;;;;123.88501644134521;100.60339307785034
80;;;;;;;125.56594848632812;101.57981133460999
81;;;;;;;149.4830663204193;109.06637716293335
82;;;;;;;285.95984959602356;112.2060604095459
83;;;;;;;812.7634785175323;125.56594848632812
84;;;;;;;928.9818351268768;285.95984959602356
85;;;;;;;;771.1343343257904
86;;;;;;;;928.9818351268768
87;;;;;;;;1310.0961854457855
88;;;;;;;;
89;;;;;;;;
90;;;;;;;;
91;;;;;;;;
92;;;;;;;;
93;;;;;;;;
94;;;;;;;;
95;;;;;;;;
96;;;;;;;;


==> plotdata/scatter_absynth.csv <==
benchmark;Type;cegis;absynth
bayesian_network.imp;dtmc;2.99;0.149
ber.imp;dtmc;0.08;0.006
cowboy_duel.imp;dtmc;0.06;0.007
C4B_t09.imp;dtmc;0.37;0.017
C4B_t13.imp;dtmc;0.25;0.021
C4B_t19.imp;dtmc;0.42;0.042
C4B_t61.imp;dtmc;0.43;0.024
condand.imp;dtmc;0.09;0.009
coupon.imp;dtmc;0.25;0.049
fcall.imp;dtmc;0.09;0.009
filling_vol.imp;dtmc;0.35;0.086
geo.imp;dtmc;0.06;0.005
linear01.imp;dtmc;0.06;0.010
trapped_miner.imp;dtmc;3.58;0.031
no_loop.imp;dtmc;0.06;0.007
prdwalk.imp;dtmc;0.27;0.051
prseq.imp;dtmc;13.63;0.044
prspeed.imp;dtmc;0.41;0.036
race.imp;dtmc;1.95;0.166
rejection_sampling.imp;dtmc;0.53;4.028
rfind_mc.imp;dtmc;0.07;0.010
rfind_lv.imp;dtmc;0.05;0.006
rdseql.imp;dtmc;0.29;0.019
rdspeed.imp;dtmc;0.44;0.030
sprdwalk.imp;dtmc;0.08;0.007


==> plotdata/scatter_exist_cegis_sound_unsound.csv <==
benchmark;Type;cegisunsound;cegissound
BiasDir1_0;sound;0.15;1.73
BiasDir1_1;sound;0.08;1.71
BiasDir2_0;sound;0.07;1.74
BiasDir2_1;sound;0.08;1.6800000000000002
BiasDir3_0;sound;0.08;1.71
BiasDir3_1;sound;0.08;1.71
Bin01_0;sound;0.06;500
Bin02_0;sound;0.06;500
Bin03_0;sound;0.06;500
Bin11_0;sound;0.06;1.6
Bin11_1;sound;0.08;1.9000000000000001
Bin12_0;sound;0.06;1.6400000000000001
Bin12_1;sound;0.09;1.9
Bin13_0;sound;0.05;72.75
Bin13_1;sound;0.08;2.01
Bin21_0;sound;0.06;500
Detm1_0;sound;0.06;2.44
Detm1_1;sound;0.08;4.5200000000000005
Duel1_0;sound;0.12;5.279999999999999
Duel2_0;sound;0.09;4.34
Fair1_0;sound;0.08;3.32
Fair1_1;sound;0.1;3.6
Gambler01_0;sound;0.07;500
Geo01_0;sound;0.05;1.3900000000000001
Geo01_1;sound;0.05;500
Geo01_2;sound;0.09;1.7400000000000002
Geo11_0;sound;0.05;1.75
Geo21_0;sound;0.05;2.01
GeoAr01_0;sound;0.06;500
GeoAr01_1;sound;0.08;500
LinExp1_0;sound;0.53;500
LinExp1_1;sound;0.52;500
PrinSys1_0;sound;0.06;2.84
RevBin1_0;sound;0.09;2.67
RevBin1_1;sound;0.05;3.26
Sum01_0;sound;0.09;500
Mart1_0;sound;500;500
Mart1_1;sound;500;500


==> plotdata/scatter_exist_combined.csv <==
benchmark;Type;cegis;exist
BiasDir_0;sound;81.39999999999999;67.17406702041626
BiasDir_1;sound;83.98;92.72736811637878
Bin0_0;sound;500;57.72502636909485
Bin1_0;sound;3.74;36.27708864212036
Bin2_0;sound;500;51.860727071762085
Detm_0;sound;3.21;27.00202178955078
Detm_1;sound;6.82;51.68121671676636
Duel_0;sound;87.19;900
Fair_0;sound;199.91000000000003;26.17140555381775
Fair_1;sound;199.2;30.42126441001892
Gambler0_0;sound;500;33.7410614490509
Geo0_0;sound;2.84;33.774287939071655
Geo0_1;sound;500;56.83327531814575
Geo0_2;sound;3.49;65.55762982368469
Geo1_0;sound;3.51;30.363624572753906
Geo2_0;sound;4.1;31.62252902984619
GeoAr0_0;sound;500;111.2507164478302
GeoAr0_1;sound;500;28.534560918807983
LinExp_0;sound;500;185.18882703781128
LinExp_1;sound;500;214.90617609024048
Prinsys_0;sound;5.86;7.831702470779419
RevBin_0;sound;4.41;165.90912199020386
RevBin_1;sound;6.92;44.281352281570435
Sum0_0;sound;500;291.96834802627563
BiasDir_0;unsound;1.21;67.17406702041626
BiasDir_1;unsound;1.4;92.72736811637878
Bin0_0;unsound;0.87;57.72502636909485
Bin1_0;unsound;1.08;36.27708864212036
Bin2_0;unsound;0.91;51.860727071762085
Detm_0;unsound;0.81;27.00202178955078
Detm_1;unsound;1.05;51.68121671676636
Duel_0;unsound;1.89;900
Fair_0;unsound;1.47;26.17140555381775
Fair_1;unsound;1.9;30.42126441001892
Gambler0_0;unsound;1.22;33.7410614490509
Geo0_0;unsound;0.72;33.774287939071655
Geo0_1;unsound;0.83;56.83327531814575
Geo0_2;unsound;1.26;65.55762982368469
Geo1_0;unsound;0.78;30.363624572753906
Geo2_0;unsound;0.87;31.62252902984619
GeoAr0_0;unsound;0.95;111.2507164478302
GeoAr0_1;unsound;1.59;28.534560918807983
LinExp_0;unsound;11.81;185.18882703781128
LinExp_1;unsound;11.22;214.90617609024048
Prinsys_0;unsound;0.9;7.831702470779419
RevBin_0;unsound;1.34;165.90912199020386
RevBin_1;unsound;0.78;44.281352281570435
Sum0_0;unsound;1.28;291.96834802627563

==> plotdata/scatter_exist_sound.csv <==
benchmark;Type;cegis;exist
BiasDir_0;sound;81.39999999999999;67.17406702041626
BiasDir_1;sound;83.98;92.72736811637878
Bin0_0;sound;500;57.72502636909485
Bin1_0;sound;3.74;36.27708864212036
Bin2_0;sound;500;51.860727071762085
Detm_0;sound;3.21;27.00202178955078
Detm_1;sound;6.82;51.68121671676636
Duel_0;sound;87.19;900
Fair_0;sound;199.91000000000003;26.17140555381775
Fair_1;sound;199.2;30.42126441001892
Gambler0_0;sound;500;33.7410614490509
Geo0_0;sound;2.84;33.774287939071655
Geo0_1;sound;500;56.83327531814575
Geo0_2;sound;3.49;65.55762982368469
Geo1_0;sound;3.51;30.363624572753906
Geo2_0;sound;4.1;31.62252902984619
GeoAr0_0;sound;500;111.2507164478302
GeoAr0_1;sound;500;28.534560918807983
LinExp_0;sound;500;185.18882703781128
LinExp_1;sound;500;214.90617609024048
Prinsys_0;sound;5.86;7.831702470779419
RevBin_0;sound;4.41;165.90912199020386
RevBin_1;sound;6.92;44.281352281570435
Sum0_0;sound;500;291.96834802627563


==> plotdata/scatter_exist_unsound.csv <==
benchmark;Type;cegis;exist
BiasDir1_0;unsound;0.15;78.31013345718384
BiasDir1_1;unsound;0.08;97.2876250743866
BiasDir2_0;unsound;0.07;66.4159505367279
BiasDir2_1;unsound;0.08;171.8314802646637
BiasDir3_0;unsound;0.08;66.54609870910645
BiasDir3_1;unsound;0.08;99.22832369804382
Bin01_0;unsound;0.06;53.18646478652954
Bin02_0;unsound;0.06;83.04317951202393
Bin03_0;unsound;0.06;53.129706144332886
Bin11_0;unsound;0.06;32.52383232116699
Bin11_1;unsound;0.08;500
Bin12_0;unsound;0.06;78.1867299079895
Bin12_1;unsound;0.09;218.17242908477783
Bin13_0;unsound;0.05;32.95144462585449
Bin13_1;unsound;0.08;500
Bin21_0;unsound;0.06;54.123924016952515
Detm1_0;unsound;0.06;22.803083896636963
Detm1_1;unsound;0.08;57.723169803619385
Duel1_0;unsound;0.12;500
Duel2_0;unsound;0.09;500
Fair1_0;unsound;0.08;30.29094624519348
Fair1_1;unsound;0.1;37.04783892631531
Gambler01_0;unsound;0.07;35.80967974662781
Geo01_0;unsound;0.05;31.710068702697754
Geo01_1;unsound;0.05;68.5279541015625
Geo01_2;unsound;0.09;73.84730291366577
Geo11_0;unsound;0.05;42.13005185127258
Geo21_0;unsound;0.05;37.097715616226196
GeoAr01_0;unsound;0.06;122.82590675354004
GeoAr01_1;unsound;0.08;33.81073021888733
LinExp1_0;unsound;0.53;189.11271619796753
LinExp1_1;unsound;0.52;196.32201552391052
PrinSys1_0;unsound;0.06;13.272447109222412
RevBin1_0;unsound;0.09;179.9662380218506
RevBin1_1;unsound;0.05;52.02521872520447
Sum01_0;unsound;0.09;500
Mart1_0;unsound;500;84.39082503318787
Mart1_1;unsound;500;500


==> plotdata/scatter_old.csv <==
benchmark;Type;Orig;Storm.sparse;Storm.hybrid;Storm.dd;Storm.ddbisim;Storm.sound;Storm.exact;Storm.automatic;best
beb.4-8-7.LineSeized;mdp;modest;104.86985230445862;15.932631254196167;27.0260009765625;21.855400323867798;117.6911506652832;332.1727783679962;15.938028335571289;15.932631254196167
beb.5-16-15.LineSeized;mdp;modest;4000;4000;4000;4000;4000;4000;4000;4000
bitcoin-attack.20-6.P_MWinMax;ma;modest;0.07665824890136719;0.4592854976654053;7000;0.9630539417266846;128000;7000;1.0132274627685547;0.07665824890136719
bluetooth.1.time;dtmc;prism;4000;4000;6.617528200149536;6.67664098739624;4000;4000;6.8658764362335205;6.617528200149536
cabinets.3-2-true.Unavailability;ma;galileo;36.599666118621826;57.709407806396484;7000;4000;38.283790588378906;4000;36.52218580245972;36.52218580245972
cabinets.3-2-true.Unreliability;ma;galileo;23.881216764450073;29.94979190826416;7000;24.62019681930542;128000;7000;25.396974563598633;23.881216764450073
cluster.128-2000-20.premium_steady;ctmc;prism;27.332226991653442;6.907047510147095;7000;54.25820851325989;91.68745589256287;4000;29.33804941177368;6.907047510147095
cluster.128-2000-20.qos1;ctmc;prism;78.53426027297974;67.87156510353088;7000;100.66198706626892;128000;7000;79.5384464263916;67.87156510353088
cluster.64-2000-20.below_min;ctmc;prism;109.06637716293335;133.23495507240295;7000;149.0152187347412;128000;7000;123.88501644134521;109.06637716293335
consensus.4-4.disagree;mdp;prism;0.7856476306915283;2.094309091567993;72.13820171356201;1.7748074531555176;14.269410848617554;9.432959079742432;0.8668043613433838;0.7856476306915283
consensus.4-4.steps_min;mdp;prism;1.2691521644592285;3.380758762359619;20.594943046569824;1.607370376586914;3.6716814041137695;3.42012357711792;1.2685129642486572;1.2685129642486572
consensus.6-2.disagree;mdp;prism;23.152962923049927;26.272191047668457;152.86830687522888;3.6348042488098145;175.77336406707764;4000;3.641782760620117;3.6348042488098145
consensus.6-2.steps_min;mdp;prism;29.713733196258545;51.860915184020996;57.92409873008728;2.2560389041900635;112.22623419761658;4000;2.289170980453491;2.2560389041900635
coupon.15-4-5.collect_all_bounded;dtmc;pgcl;4000;7000;7000;980.9054934978485;4000;4000;928.9818351268768;928.9818351268768
coupon.15-4-5.exp_draws;dtmc;pgcl;4000;4000;4000;771.1343343257904;4000;4000;812.7634785175323;771.1343343257904
coupon.9-4-5.collect_all_bounded;dtmc;pgcl;4000;7000;7000;2.363532066345215;4000;4000;2.392350673675537;2.363532066345215
coupon.9-4-5.exp_draws;dtmc;pgcl;124.099112033844;91.02215480804443;89.37623929977417;2.101790428161621;136.20094513893127;4000;2.142758369445801;2.101790428161621
crowds.5-20.positive;dtmc;prism;10.604829788208008;6.020078659057617;3.4286324977874756;1.1850764751434326;10.093101978302002;46.18888854980469;1.2905828952789307;1.1850764751434326
crowds.6-20.positive;dtmc;prism;72.48424410820007;47.03738331794739;5.338446855545044;1.336198091506958;70.81491422653198;279.060329914093;1.3261544704437256;1.3261544704437256
csma.3-4.all_before_max;mdp;prism;10.554476499557495;3.396923303604126;8.110936164855957;10.9117271900177;11.237169027328491;25.75414800643921;3.303037166595459;3.303037166595459
csma.3-4.time_max;mdp;prism;10.853754043579102;5.078705310821533;138.21461129188538;7.494323968887329;10.86867070198059;52.13200235366821;5.279247283935547;5.078705310821533
csma.4-2.all_before_max;mdp;prism;6.408170461654663;3.632560968399048;16.95122981071472;5.624356746673584;7.3861799240112305;17.473738193511963;3.63601016998291;3.632560968399048
csma.4-2.time_max;mdp;prism;6.645408391952515;3.6957504749298096;97.58238434791565;5.211090564727783;6.577157258987427;19.795330286026;3.721503496170044;3.6957504749298096
dpm.4-8-5.PmaxQueuesFullBound;ma;modest;34.911293506622314;999.613959312439;7000;29.527984857559204;128000;7000;29.940091133117676;29.527984857559204
dpm.6-6-5.PminQueue1Full;ma;modest;39.40097260475159;44.426899433135986;7000;4000;69.64119935035706;4000;40.512006759643555;39.40097260475159
eajs.5-250-11.ExpUtil;mdp;prism;36.77867865562439;15.542675018310547;61.35952067375183;11.93154001235962;38.234509229660034;95.07083559036255;12.04398512840271;11.93154001235962
eajs.6-300-13.ExpUtil;mdp;prism;119.04710507392883;48.3193085193634;200.5979769229889;27.83351182937622;118.70954632759094;298.9053268432617;27.601680517196655;27.601680517196655
echoring.100.MaxOffline1;mdp;modest;36.25723075866699;7000;7000;7000;35.42457294464111;135.21349167823792;35.363269090652466;35.363269090652466
egl.10-2.messagesB;dtmc;prism;581.0436389446259;456.25164318084717;0.9405698776245117;1.4061129093170166;4000;4000;1.3547706604003906;0.9405698776245117
egl.10-2.unfairA;dtmc;prism;478.8050067424774;0.6153199672698975;0.6502351760864258;1.6892313957214355;485.8051950931549;4000;1.711564302444458;0.6153199672698975
egl.10-8.messagesB;dtmc;prism;4000;4000;14.02809739112854;9.083930253982544;4000;4000;9.02104115486145;9.02104115486145
egl.10-8.unfairA;dtmc;prism;4000;1.2757856845855713;1.324338674545288;17.261432886123657;4000;4000;16.575186014175415;1.2757856845855713
elevators.b-11-9.goal;mdp;ppddl;5.734336853027344;4000;4000;4000;5.692209482192993;21.04074239730835;5.522111177444458;5.522111177444458
embedded.8-12.actuators;ctmc;prism;0.12771248817443848;0.46192026138305664;7000;0.7600550651550293;0.8055980205535889;0.5136590003967285;0.12320876121520996;0.12320876121520996
embedded.8-12.up_time;ctmc;prism;0.10437345504760742;0.47640013694763184;7000;0.7495605945587158;0.8438682556152344;0.5535058975219727;0.09491205215454102;0.09491205215454102
exploding-blocksworld.10.goal;mdp;ppddl;4000;4000;4000;4000;4000;4000;4000;4000
firewire-pta.30-5000.eventually;pta;prism;73.03880143165588;7000;7000;7000;73.0476987361908;176.7764654159546;73.45507597923279;73.03880143165588
firewire.false-36-800.deadline;mdp;prism;22.45725154876709;7000;7000;17.532767295837402;21.200372457504272;231.92536783218384;18.600584745407104;17.532767295837402
fms.8.productivity;ctmc;prism;87.36417174339294;87.60150647163391;7000;4000;4000;4000;78.03282952308655;78.03282952308655
ftpp.2-2-true.Unavailability;ma;galileo;4000;4000;4000;4000;4000;4000;4000;4000
ftwc.8-5.TimeMax;ma;modest;12000;7000;7000;7000;30.599035501480103;1588.3872020244598;12000;30.599035501480103
ftwc.8-5.TimeMin;ma;modest;12000;7000;7000;7000;25.881470441818237;4000;12000;25.881470441818237
haddad-monmege.100-0.7.exp_steps;dtmc;prism;12000;12000;12000;12000;12000;0.0693202018737793;0.07747054100036621;0.0693202018737793
haddad-monmege.100-0.7.target;dtmc;prism;12000;12000;12000;12000;12000;0.07440972328186035;0.08229899406433105;0.07440972328186035
hecs.false-1-1.Unreliability;ma;galileo;0.16777801513671875;1.1262364387512207;7000;1.9198668003082275;128000;7000;0.1704714298248291;0.16777801513671875
hecs.false-2-2.Unreliability;ma;galileo;38.1890172958374;137.4777102470398;7000;4000;128000;7000;39.02049469947815;38.1890172958374
hecs.false-3-2.Unreliability;ma;galileo;4000;4000;4000;4000;128000;4000;4000;4000
herman.15.steps;dtmc;prism;16.052128791809082;2.6025872230529785;72.0139148235321;1.8558337688446045;16.15967345237732;4000;2.7917191982269287;1.8558337688446045
kanban.5.throughput;ctmc;prism;45.494377851486206;31.46508026123047;7000;4000;154.87972402572632;4000;29.198222637176514;29.198222637176514
majority.2100.change_state;ctmc;prism;23.957362174987793;53.96256875991821;7000;58.09989666938782;128000;7000;24.052387237548828;23.957362174987793
mapk_cascade.4-30.activated_time;ctmc;prism;2.566624879837036;2.603428363800049;7000;7.71002459526062;8.498101711273193;4000;2.554002046585083;2.554002046585083
mapk_cascade.4-30.reactions;ctmc;prism;105.28928017616272;101.57981133460999;7000;106.5913507938385;128000;7000;112.33196496963501;101.57981133460999
nand.40-4.reliable;dtmc;prism;13.430366277694702;6.00953483581543;39.110999584198;677.9391040802002;13.333320617675781;67.28864693641663;5.623473644256592;5.623473644256592
nand.60-4.reliable;dtmc;prism;60.8157753944397;26.082412481307983;4000;4000;66.98335528373718;4000;25.830031156539917;25.830031156539917
oscillators.8-10-0.1-1-0.1-1.0.power_consumption;dtmc;prism;112.2060604095459;4000;4000;4000;138.7101080417633;238.62698817253113;149.4830663204193;112.2060604095459
oscillators.8-10-0.1-1-0.1-1.0.time_to_synch;dtmc;prism;137.60868406295776;4000;4000;4000;125.63180208206177;213.60334658622742;125.56594848632812;125.56594848632812
pacman.100.crash;mdp;prism;289.7348310947418;47.47177839279175;232.76353764533997;4000;291.1282608509064;456.629647731781;50.32892322540283;47.47177839279175
pacman.60.crash;mdp;prism;130.95324897766113;20.385075569152832;28.03866958618164;4000;123.18831992149353;178.84865283966064;20.805158853530884;20.385075569152832
philosophers.16-1.MaxPrReachDeadlock;ctmc;greatspn;23.122934103012085;0.7114107608795166;7000;131.9202742576599;22.471736431121826;120.16372466087341;0.6624019145965576;0.6624019145965576
philosophers.16-1.MaxPrReachDeadlockTB;ctmc;greatspn;38.67141675949097;24.649832487106323;7000;143.1089916229248;128000;7000;25.02148962020874;24.649832487106323
philosophers.16-1.MinExpTimeDeadlock;ctmc;greatspn;28.968610525131226;15.907870054244995;7000;142.25247931480408;58.407973289489746;4000;16.00135350227356;15.907870054244995
philosophers.20-1.MaxPrReachDeadlock;ctmc;greatspn;4000;0.9248886108398438;7000;4000;4000;4000;0.8718183040618896;0.8718183040618896
philosophers.20-1.MaxPrReachDeadlockTB;ctmc;greatspn;4000;4000;7000;4000;128000;4000;4000;4000
philosophers.20-1.MinExpTimeDeadlock;ctmc;greatspn;4000;4000;7000;4000;4000;4000;4000;4000
pnueli-zuck.10.live;mdp;prism;4000;1.128525733947754;1.097365140914917;4000;4000;4000;1.1339170932769775;1.097365140914917
pnueli-zuck.5.live;mdp;prism;3.173145294189453;0.6196603775024414;0.5996615886688232;2.3197927474975586;2.983727216720581;8.6361243724823;0.6186745166778564;0.5996615886688232
polling.18-16.s1_before_s2;ctmc;prism;104.79249501228333;10.153273820877075;7000;4000;225.68410277366638;4000;10.178358316421509;10.153273820877075
rabin.10.live;mdp;prism;4000;0.9146170616149902;0.9133679866790771;4.881618499755859;4000;4000;0.9468724727630615;0.9133679866790771
readers-writers.40.exp_time_many_requests;ma;greatspn;19.026172637939453;53.050520181655884;7000;4000;78.76682901382446;4000;18.043044567108154;18.043044567108154
readers-writers.40.prtb_many_requests;ma;greatspn;310.29147720336914;286.06223225593567;7000;4000;128000;7000;285.95984959602356;285.95984959602356
rectangle-tireworld.11.goal;mdp;ppddl;13.05792498588562;18.833223819732666;17.63184118270874;18.247494220733643;13.145941972732544;13.006493330001831;13.624966859817505;13.006493330001831
resource-gathering.1300-100-100.expgold;mdp;prism;35.834715127944946;25.79366660118103;0.9729151725769043;1.279202938079834;128000;4000;26.447213172912598;0.9729151725769043
resource-gathering.1300-100-100.expsteps;mdp;prism;15.368357181549072;14.517937421798706;112.6707534790039;312.9086985588074;53.380213499069214;100.30793499946594;16.97988510131836;14.517937421798706
resource-gathering.1300-100-100.prgoldgem;mdp;prism;63.582303047180176;23.92830467224121;18.464855909347534;349.02769708633423;128000;4000;26.891729831695557;18.464855909347534
sms.3-true.Unavailability;ma;galileo;10.279123067855835;7.470183372497559;7000;99.66123223304749;10.353431701660156;44.367696046829224;7.646788835525513;7.470183372497559
sms.3-true.Unreliability;ma;galileo;0.08024024963378906;0.7194013595581055;7000;1.5315580368041992;128000;7000;0.0897817611694336;0.08024024963378906
speed-ind.2100.change_state;ctmc;prism;100.60339307785034;110.20816802978516;7000;203.99932742118835;128000;7000;110.20962834358215;100.60339307785034
stream.1000.exp_buffertime;ma;prism-ma;7.79411506652832;9.333372592926025;7000;218.82634496688843;6.307947397232056;25.6359760761261;7.830786943435669;6.307947397232056
stream.1000.pr_underrun;ma;prism-ma;1.7807083129882812;4.377642631530762;7000;107.11666893959045;2.0239791870117188;6.511109828948975;1.7770860195159912;1.7770860195159912
stream.1000.pr_underrun_tb;ma;prism-ma;5.0396459102630615;7000;7000;119.81588745117188;128000;7000;5.405144214630127;5.0396459102630615
tireworld.45.goal;mdp;ppddl;4000;4000;1310.0961854457855;4000;4000;4000;4000;1310.0961854457855
triangle-tireworld.441.goal;mdp;ppddl;4000;4000;4000;4000;4000;4000;4000;4000
vgs.5-10000.MaxPrReachFailedTB;ma;galileo;4000;4000;4000;4000;128000;4000;4000;4000
vgs.5-10000.MinExpTimeFailed;ma;galileo;4000;4000;4000;4000;4000;4000;4000;4000
wlan-large.2.E_or;pta;modest;31.23367714881897;7000;7000;7000;35.18882632255554;122.54676270484924;31.511374950408936;31.23367714881897
wlan-large.2.P_max;pta;modest;4.915483236312866;7000;7000;7000;5.053356170654297;18.80352258682251;4.958124160766602;4.915483236312866
wlan.4-0.cost_min;mdp;prism;2.839653491973877;2.749845266342163;19.58104372024536;123.994713306427;3.204786539077759;8.112189531326294;2.5488157272338867;2.5488157272338867
wlan.4-0.sent;mdp;prism;2.337294101715088;1.0977377891540527;1.1074941158294678;131.6699640750885;2.3480911254882812;5.16019868850708;1.0799660682678223;1.0799660682678223
wlan.5-0.cost_min;mdp;prism;11.295706987380981;7.138752698898315;75.40202307701111;862.9816715717316;10.985466241836548;28.424882888793945;7.765529155731201;7.138752698898315
wlan.5-0.sent;mdp;prism;8.435155630111694;1.7683861255645752;1.7512309551239014;840.4231758117676;8.463631629943848;19.54736566543579;1.7106268405914307;1.7106268405914307
wlan.6-0.cost_min;mdp;prism;48.4035005569458;29.46366786956787;315.7421967983246;4000;46.30408811569214;115.59984517097473;30.157055139541626;29.46366786956787
wlan.6-0.sent;mdp;prism;35.695282220840454;3.1955366134643555;3.203994035720825;4000;35.092724561691284;79.5624041557312;2.9815895557403564;2.9815895557403564
zenotravel.4-2-2.goal;mdp;ppddl;11.64090371131897;4.036787033081055;3.9393744468688965;19.420541286468506;10.77701449394226;24.64543128013611;4.051056623458862;3.9393744468688965
zeroconf-pta.200.incorrect;pta;prism;0.07908153533935547;7000;7000;7000;0.0775918960571289;0.07792234420776367;0.06932902336120605;0.06932902336120605
zeroconf.1000-8-false.correct_max;mdp;prism;17.436808109283447;18.417579412460327;268.6285445690155;120.09518599510193;23.66018772125244;4000;17.225655555725098;17.225655555725098
zeroconf.1000-8-false.correct_min;mdp;prism;14.032481908798218;16.048821210861206;672.6144523620605;118.35385990142822;25.950708627700806;47.43122386932373;13.149311780929565;13.149311780929565


==> plotdata/scatter_storm.csv <==
benchmark;Type;cegis;storm
bounded_rw_multi_step_1;dtmc;3;10000
bounded_rw_multi_step_2;dtmc;10;10000
bounded_rw_multi_step_3;dtmc;10000;10000
brp_1;dtmc;11;10000
brp_2;dtmc;54;10000
brp_3;dtmc;56;10000
brp_finite_family_1;dtmc;8;10000
brp_finite_family_2;dtmc;17;10000
brp_finite_family_3;dtmc;18;10000
chain_1;dtmc;1;10000
chain_2;dtmc;24;10000
chain_3;dtmc;4933;10000
chain_select_stepsize_1;dtmc;9;10000
chain_select_stepsize_2;dtmc;96;10000
chain_select_stepsize_3;dtmc;66;10000
grid_big_1;dtmc;10000;11
grid_small_1;dtmc;1;1
grid_small_2;dtmc;2;1
zero_conf_1;dtmc;0;10000
zero_conf_2;dtmc;0;10000
zero_conf_3;dtmc;63;10000
zero_conf_family_1;dtmc;2;10000
zero_conf_family_2;dtmc;6;10000
zero_conf_family_3;dtmc;20;10000


==> rebuttal.txt <==
We thank the reviewers for their constructive feedback. We identified two main themes addressed by the reviewers: (1) the novelty of our approach, and (2) our benchmarks and the use of heuristics. We first address these two concerns and then answer specific questions.


(1) Novelty.

(1.1) Why is it novel?

The state-of-the-art in analyzing probabilistic programs – in particular, finite-state ones – is probabilistic model checking (PMC), which has received a lot of attention over the last decades, also at CAV. PMC typically either constructs an explicit-state Markov chain or relies on decision diagrams. Orthogonal to that, we marry quantitative deductive verification techniques and SMT solving in a CEGIS manner. Whether such a CEGIS approach is feasible was unclear a-priori: Reviewer 4 rightfully points out that it is actually surprising that CEGIS performs well in the probabilistic setting. The empirical comparison with the state-of-the-art PMC tool Storm suggests that our approach shows a lot of promise. More technically, our method is, to the best of our knowledge, the first one for synthesizing quantitative inductive invariants for *integer*-valued probabilistic programs without *relaxing* to a real-valued setting.

(1.2) Extending CEGIS to the verification of probabilistic programs is non-trivial.

While Reviewer 4 is right that the idea of stratifying state spaces represented by templates and predicates is not new, generalizing such techniques to the probabilistic setting is non-trivial and poses several challenges. For instance, paper [B] cited by Reviewer 4 relies on the fact that a counterexample to safety in the non-probabilistic setting is a *single path* ending in an unsafe state. In the probabilistic setting, however, counterexamples generally consist of *sets* of possibly cyclic paths whose accumulated probability mass exceeds a certain threshold. This has been recognized as a severe issue when, e.g., generalizing CEGAR [A] or IC3 [11] to the probabilistic setting. Other issues include dense search spaces even for finite-state programs (since inductive invariants are of type States -> NonnegativeReals) and the related fact that one generally needs richer arithmetic theories such as mixed linear integer and real arithmetic.

Compared to the non-probabilistic setting, automated deductive verification and abstraction techniques for probabilistic programs are much less studied. For instance, cases in which SMT-based verification of probabilistic programs is computationally tractable have been identified only recently (cf. [10]), where similar restrictions on the syntax of the programs are imposed. The state-of-the-art in automatic probabilistic verification either restricts to bounded loops or to non-terminating while(true){...} loops with straight-line bodies [8].


(2) Benchmarks and heuristics.

We aim for a fair experimental evaluation that also indicates the weaknesses of our approach. Therefore, we included both standard benchmarks from PMC (brp, 0conf) and (handcrafted) benchmarks on which Storm significantly outperforms our approach (gridbig, gridsmall). Rather than claiming that we always outperform the state-of-the-art, we demonstrated that our technique can tackle non-trivial problems that are out of reach for state-of-the-art probabilistic model checkers. 

We disagree that our approach is “wildly” heuristic (cf. Reviewer 2). We only *rely* on heuristics for template refinement. The rest of our approach conducts symbolic expectation-calculations and SMT solving. Rather than providing one technique that fits our benchmarks, we studied three refinement techniques and compared them empirically. None of them is a clear winner, but we demonstrated that template refinement can clearly pay off in the probabilistic setting. The distance metric for obtaining more diverse counterexamples is used as an optimization only, and mainly affects the “chain” benchmark. 


===Specific Questions===

Reviewer 1: How to obtain lambda? 

Lambda is provided by the user, derived from, e.g., a safety standard. In the running example, lambda was chosen for illustration purposes. 


Which theory for SMT?

We use z3 as the backend with quantifier-free mixed linear integer and real arithmetic, since our program variables are integer-valued whereas expectations are real-valued [10]. 


Reviewers 1&2:  Program size/are large state spaces due to large constants?

Programs range from 3-22 LOC (cf. Appendix D). Large state spaces mainly arise due to large constants. However, these constants are natural regarding quantitative aspects of probabilistic programs and have a non-trivial influence on the probability. It is not uncommon to consider protocols (cf. Fig. 2) sending 8,000,000 packets via an unreliable channel as in our running example.


Reviewer 4: “monolithic”?

The “monolithic” methods refer to non-incremental methods for finding inductive template instantiations (cf. [40]). 


“effective verifiers”?

An effective verifier is a decision procedure for checking inductivity of an expectation.


===References===

[A] Hermanns et al.: Probabilistic CEGAR. CAV’08.

[B] Jhala, McMillan: A Practical and Complete Approach to Predicate Refinement. TACAS’06.

